Back to Basics: Unsupervised Learning of Optical Flow via Brightness Constancy and Motion Smoothness

Recently, convolutional networks (convnets) have proven useful for predicting optical flow. Much of this success is predicated on the availability of large datasets that require expensive and involved data acquisition and laborious la- beling. To bypass these challenges, we propose an unsuper- vised approach (i.e., without leveraging groundtruth flow) to train a convnet end-to-end for predicting optical flow be- tween two images. We use a loss function that combines a data term that measures photometric constancy over time with a spatial term that models the expected variation of flow across the image. Together these losses form a proxy measure for losses based on the groundtruth flow. Empiri- cally, we show that a strong convnet baseline trained with the proposed unsupervised approach outperforms the same network trained with supervision on the KITTI dataset.

==> Unsupervised Flow/bibref.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  22 JUL 2016 13:10
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**bibref.bib
(./bibref.bib
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.

./bibref.bib:1: LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1 @
     ARTICLE(adelson1985,
? `deeply
Type <return> to proceed, S to scroll future error messages,
R to run without stopping, Q to run quietly,
I to insert something, E to edit your file,
1 or ... or 9 to ignore the next 1 to 9 tokens of input,
H for help, X to quit.
? 
./bibref.bib:1: Emergency stop.
 ...                                              
                                                  
l.1 @
     ARTICLE(adelson1985,
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

 
Here is how much of TeX's memory you used:
 7 strings out of 493315
 259 string characters out of 6137904
 52158 words of memory out of 5000000
 3557 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 5i,0n,4p,42b,14s stack positions out of 5000i,500n,10000p,200000b,80000s
./bibref.bib:1:  ==> Fatal error occurred, no output PDF file produced!


==> Unsupervised Flow/evaluation.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  10 AUG 2016 16:38
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**evaluation.tex
(./evaluation.tex
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.
./evaluation.tex:1: Undefined control sequence.
l.1 \subsection
               {Datasets}
? 
./evaluation.tex:1: Emergency stop.
l.1 \subsection
               {Datasets}
End of file on the terminal!

 
Here is how much of TeX's memory you used:
 5 strings out of 493315
 138 string characters out of 6137904
 52158 words of memory out of 5000000
 3557 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 5i,0n,1p,38b,8s stack positions out of 5000i,500n,10000p,200000b,80000s
./evaluation.tex:1:  ==> Fatal error occurred, no output PDF file produced!


==> Unsupervised Flow/motivation.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  15 AUG 2016 12:44
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**motivation.tex
(./motivation.tex
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.

./motivation.tex:1: LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1 V
     isual motion estimation is a core research area of computer vision.  Mo...

? 
./motivation.tex:1: Emergency stop.
 ...                                              
                                                  
l.1 V
     isual motion estimation is a core research area of computer vision.  Mo...

You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

 
Here is how much of TeX's memory you used:
 6 strings out of 493315
 271 string characters out of 6137904
 52158 words of memory out of 5000000
 3557 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 5i,0n,4p,130b,14s stack positions out of 5000i,500n,10000p,200000b,80000s
./motivation.tex:1:  ==> Fatal error occurred, no output PDF file produced!


==> Unsupervised Flow/workshop_paper.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  20 AUG 2016 00:47
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**workshop_paper.tex
(./workshop_paper.tex
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.
(/usr/local/texlive/2013/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/local/texlive/2013/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks14
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip43

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks15
\ex@=\dimen103
))
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen104
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count87
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count88
\leftroot@=\count89
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count90
\DOTSCASE@=\count91
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box26
\strutbox@=\box27
\big@size=\dimen105
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count92
\c@MaxMatrixCols=\count93
\dotsspace@=\muskip10
\c@parentequation=\count94
\dspbrk@lvl=\count95
\tag@help=\toks16
\row@=\count96
\column@=\count97
\maxfields@=\count98
\andhelp@=\toks17
\eqnshift@=\dimen106
\alignsep@=\dimen107
\tagshift@=\dimen108
\tagwidth@=\dimen109
\totwidth@=\dimen110
\lineht@=\dimen111
\@envbody=\toks18
\multlinegap=\skip44
\multlinetaggap=\skip45
\mathdisplay@stack=\toks19
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/epsfig.sty
Package: epsfig 1999/02/16 v1.7a (e)psfig emulation (SPQR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks20
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(/usr/local/texlive/2013/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count99
))
\Gin@req@height=\dimen112
\Gin@req@width=\dimen113
)
\epsfxsize=\dimen114
\epsfysize=\dimen115
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/rotating/rotating.sty
Package: rotating 2009/03/28 v2.16a rotated objects in LaTeX

(/usr/local/texlive/2013/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\c@r@tfl@t=\count100
\rotFPtop=\skip46
\rotFPbot=\skip47
\rot@float@box=\box28
\rot@mess@toks=\toks21
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen116
\extrarowheight=\dimen117
\NC@list=\toks22
\extratabsurround=\skip48
\backup@length=\skip49
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
Package: algorithm2e 2013/01/06 v5.00 algorithms environments
\c@AlgoLine=\count101

(/usr/local/texlive/2013/texmf-dist/tex/latex/tools/xspace.sty
Package: xspace 2009/10/20 v1.13 Space after command names (DPC,MH)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/relsize/relsize.sty
Package: relsize 2013/03/29 ver 4.1
)
********************************************************
Package `algorithm2e' Release 5.0 -- january 06 2013 --
- algorithm2e-announce@lirmm.fr mailing list for announcement about releases
- algorithm2e-discussion@lirmm.fr mailing list for discussion about package
subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'
- Author: Christophe Fiorio (cfiorio@um2.fr)
********************************************************
\skiptotal=\skip50
\skiplinenumber=\skip51
\skiprule=\skip52
\skiphlne=\skip53
\skiptext=\skip54
\skiplength=\skip55
\algomargin=\skip56
\skipalgocfslide=\skip57
\algowidth=\dimen118
\inoutsize=\dimen119
\inoutindent=\dimen120
\interspacetitleruled=\dimen121
\interspacealgoruled=\dimen122
\interspacetitleboxruled=\dimen123
\algocf@inoutbox=\box29
\algocf@inputbox=\box30
\AlCapSkip=\skip58
\AlCapHSkip=\skip59
\algoskipindent=\skip60
\algocf@nlbox=\box31
\algocf@hangingbox=\box32
\algocf@untilbox=\box33
\algocf@skipuntil=\skip61
\algocf@capbox=\box34
\algoheightruledefault=\skip62
\algoheightrule=\skip63
\algotitleheightruledefault=\skip64
\algotitleheightrule=\skip65
\c@algocfline=\count102
\c@algocfproc=\count103
\c@algocf=\count104
\algocf@algoframe=\box35
\algocf@algobox=\box36
) (/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/color.sty
Package: color 2005/11/14 v1.0j Standard LaTeX Color (DPC)

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 130.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/multirow/multirow.sty
\bigstrutjot=\dimen124
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/algorithms/algorithmic.sty
Package: algorithmic 2009/08/24 v0.1 Document Style `algorithmic'
\c@ALC@unique=\count105
\c@ALC@line=\count106
\c@ALC@rem=\count107
\c@ALC@depth=\count108
\ALC@tlm=\skip66
\algorithmicindent=\skip67
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/subfigure/subfigure.sty
Package: subfigure 2002/03/15 v2.1.5 subfigure package
\subfigtopskip=\skip68
\subfigcapskip=\skip69
\subfigcaptopadj=\dimen125
\subfigbottomskip=\skip70
\subfigcapmargin=\dimen126
\subfiglabelskip=\skip71
\c@subfigure=\count109
\c@lofdepth=\count110
\c@subtable=\count111
\c@lotdepth=\count112

****************************************
* Local config file subfigure.cfg used *
****************************************
(/usr/local/texlive/2013/texmf-dist/tex/latex/subfigure/subfigure.cfg)
\subfig@top=\skip72
\subfig@bottom=\skip73
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/was/gensymb.sty
Package: gensymb 2003/07/02 v1.0 (WaS)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/tensor/tensor.sty
Package: tensor 2004/12/20 v2.1 tensor indices package (PGR)
\tnsr@Sps=\toks23
\tnsr@Sbs=\toks24
\tnsr@Spe=\toks25
\tnsr@Sbe=\toks26
\ncld@Mno=\toks27
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/times.sty
Package: times 2005/04/12 PSNFSS-v9.2a (SPQR) 
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen127
\Hy@linkcounter=\count113
\Hy@pagecounter=\count114

(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count115

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.


Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
\c@Hy@tempcnt=\count116
(/usr/local/texlive/2013/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2006/04/12  ver 3.3  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen128
\Fld@menulength=\count117
\Field@Width=\dimen129
\Fld@charsize=\dimen130
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count118
\c@Item=\count119
\c@Hfootnote=\count120
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count121
\c@bookmark@seq@number=\count122

(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip74
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3names.sty
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3bootstrap.sty
Package: l3bootstrap 2013/01/08 v4420 L3 Experimental bootstrap code
)
Package: l3names 2012/12/07 v4346 L3 Namespace for primitives
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/etex-pkg/etex.sty
Package: etex 1998/03/26 v2.0 eTeX basic definition package (PEB)
\et@xins=\count123
)
Package: expl3 2013/03/14 v4469 L3 Experimental code bundle wrapper

(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3basics.sty
Package: l3basics 2013/01/10 v4428 L3 Basic definitions
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3expan.sty
Package: l3expan 2013/02/03 v4458 L3 Argument expansion
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3tl.sty
Package: l3tl 2013/01/08 v4415 L3 Token lists
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3seq.sty
Package: l3seq 2013/01/12 v4434 L3 Sequences and stacks
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3int.sty
Package: l3int 2013/01/13 v4444 L3 Integers
\c_max_int=\count124
\l_tmpa_int=\count125
\l_tmpb_int=\count126
\g_tmpa_int=\count127
\g_tmpb_int=\count128
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3quark.sty
Package: l3quark 2012/11/04 v4268 L3 Quarks
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3prg.sty
Package: l3prg 2013/02/13 v4459 L3 Control structures
\g__prg_map_int=\count129
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3clist.sty
Package: l3clist 2013/01/08 v4414 L3 Comma separated lists
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3token.sty
Package: l3token 2013/01/10 v4428 L3 Experimental token manipulation
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3prop.sty
Package: l3prop 2013/01/09 v4423 L3 Property lists
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3msg.sty
Package: l3msg 2013/01/08 v4412 L3 Messages
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3file.sty
Package: l3file 2013/01/14 v4446 L3 File and I/O operations
\l_iow_line_count_int=\count130
\l__iow_target_count_int=\count131
\l__iow_current_line_int=\count132
\l__iow_current_word_int=\count133
\l__iow_current_indentation_int=\count134
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3skip.sty
Package: l3skip 2013/01/13 v4444 L3 Dimensions and skips
\c_zero_dim=\dimen131
\c_max_dim=\dimen132
\l_tmpa_dim=\dimen133
\l_tmpb_dim=\dimen134
\g_tmpa_dim=\dimen135
\g_tmpb_dim=\dimen136
\c_zero_skip=\skip75
\c_max_skip=\skip76
\l_tmpa_skip=\skip77
\l_tmpb_skip=\skip78
\g_tmpa_skip=\skip79
\g_tmpb_skip=\skip80
\c_zero_muskip=\muskip12
\c_max_muskip=\muskip13
\l_tmpa_muskip=\muskip14
\l_tmpb_muskip=\muskip15
\g_tmpa_muskip=\muskip16
\g_tmpb_muskip=\muskip17
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3keys.sty
Package: l3keys 2013/02/24 v4461 L3 Experimental key-value interfaces
\g__keyval_level_int=\count135
\l_keys_choice_int=\count136
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3fp.sty
Package: l3fp 2013/01/19 v4449 L3 Floating points
\c__fp_leading_shift_int=\count137
\c__fp_middle_shift_int=\count138
\c__fp_trailing_shift_int=\count139
\c__fp_big_leading_shift_int=\count140
\c__fp_big_middle_shift_int=\count141
\c__fp_big_trailing_shift_int=\count142
\c__fp_Bigg_leading_shift_int=\count143
\c__fp_Bigg_middle_shift_int=\count144
\c__fp_Bigg_trailing_shift_int=\count145
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3box.sty
Package: l3box 2013/01/08 v4411 L3 Experimental boxes
\c_empty_box=\box37
\l_tmpa_box=\box38
\l_tmpb_box=\box39
\g_tmpa_box=\box40
\g_tmpb_box=\box41
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3coffins.sty
Package: l3coffins 2012/09/09 v4212 L3 Coffin code layer
\l__coffin_internal_box=\box42
\l__coffin_internal_dim=\dimen137
\l__coffin_offset_x_dim=\dimen138
\l__coffin_offset_y_dim=\dimen139
\l__coffin_x_dim=\dimen140
\l__coffin_y_dim=\dimen141
\l__coffin_x_prime_dim=\dimen142
\l__coffin_y_prime_dim=\dimen143
\c_empty_coffin=\box43
\l__coffin_aligned_coffin=\box44
\l__coffin_aligned_internal_coffin=\box45
\l_tmpa_coffin=\box46
\l_tmpb_coffin=\box47
\l__coffin_display_coffin=\box48
\l__coffin_display_coord_coffin=\box49
\l__coffin_display_pole_coffin=\box50
\l__coffin_display_offset_dim=\dimen144
\l__coffin_display_x_dim=\dimen145
\l__coffin_display_y_dim=\dimen146
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3color.sty
Package: l3color 2012/08/29 v4156 L3 Experimental color support
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3luatex.sty
Package: l3luatex 2012/08/03 v4049 L3 Experimental LuaTeX-specific functions
\g__cctab_allocate_int=\count146
\g__cctab_stack_int=\count147
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3candidates.sty
Package: l3candidates 2013/03/14 v4468 L3 Experimental additions to l3kernel
\l__box_top_dim=\dimen147
\l__box_bottom_dim=\dimen148
\l__box_left_dim=\dimen149
\l__box_right_dim=\dimen150
\l__box_top_new_dim=\dimen151
\l__box_bottom_new_dim=\dimen152
\l__box_left_new_dim=\dimen153
\l__box_right_new_dim=\dimen154
\l__box_internal_box=\box51
\l__coffin_bounding_shift_dim=\dimen155
\l__coffin_left_corner_dim=\dimen156
\l__coffin_right_corner_dim=\dimen157
\l__coffin_bottom_corner_dim=\dimen158
\l__coffin_top_corner_dim=\dimen159
\l__coffin_scaled_total_height_dim=\dimen160
\l__coffin_scaled_width_dim=\dimen161
))
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
Package: xparse 2013/03/12 v4467 L3 Experimental document command parser
\l__xparse_current_arg_int=\count148
\l__xparse_m_args_int=\count149
\l__xparse_mandatory_args_int=\count150
\l__xparse_processor_int=\count151
\l__xparse_v_nesting_int=\count152
)
Package: siunitx 2013/03/11 v2.5q A comprehensive (SI) units package

(/usr/local/texlive/2013/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty
Package: l3keys2e 2013/03/12 v4467 LaTeX2e option processing using LaTeX3 keys
)
Variant \tl_if_blank:VTF already defined; not changing it on line 50
\l__siunitx_tmp_box=\box52
\l__siunitx_tmp_dim=\dimen162
\l__siunitx_tmp_int=\count153
Variant \prop_get:NVNT already defined; not changing it on line 371
Variant \prop_get:NVNF already defined; not changing it on line 372
Variant \prop_get:NVNTF already defined; not changing it on line 373
\l__siunitx_number_mantissa_length_int=\count154
\l__siunitx_number_uncert_length_int=\count155
\l__siunitx_round_int=\count156
\l__siunitx_process_decimal_int=\count157
\l__siunitx_process_uncertainty_int=\count158
\l__siunitx_process_fixed_int=\count159
\l__siunitx_process_integer_min_int=\count160
\l__siunitx_process_precision_int=\count161
\l__siunitx_group_min_int=\count162
\l__siunitx_angle_marker_box=\box53
\l__siunitx_angle_unit_box=\box54
\l__siunitx_angle_marker_dim=\dimen163
\l__siunitx_angle_unit_dim=\dimen164
\l__siunitx_unit_int=\count163
\l__siunitx_unit_denominator_int=\count164
\l__siunitx_unit_numerator_int=\count165
\l__siunitx_unit_prefix_int=\count166
\l__siunitx_unit_prefix_base_int=\count167
\l__siunitx_unit_prefix_gram_int=\count168
\l__siunitx_number_product_int=\count169
\c__siunitx_one_fill_skip=\skip81
\l__siunitx_table_unit_align_skip=\skip82
\l__siunitx_table_exponent_dim=\dimen165
\l__siunitx_table_integer_dim=\dimen166
\l__siunitx_table_mantissa_dim=\dimen167
\l__siunitx_table_marker_dim=\dimen168
\l__siunitx_table_result_dim=\dimen169
\l__siunitx_table_uncert_dim=\dimen170
\l__siunitx_table_fill_pre_dim=\dimen171
\l__siunitx_table_fill_post_dim=\dimen172
\l__siunitx_table_fill_mid_dim=\dimen173
\l__siunitx_table_pre_box=\box55
\l__siunitx_table_post_box=\box56
\l__siunitx_table_mantissa_box=\box57
\l__siunitx_table_result_box=\box58
\l__siunitx_table_number_align_skip=\skip83
\l__siunitx_table_text_align_skip=\skip84
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareBinaryPrefix with arg. spec. 'mmm' on line
. 7101.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIPostPower with arg. spec. 'mm' on line
. 7104.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIPrefix with arg. spec. 'mmm' on line
. 7107.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIPrePower with arg. spec. 'mm' on line
. 7110.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIQualifier with arg. spec. 'mm' on line
. 7113.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIUnit with arg. spec. 'O{}mm' on line
. 7116.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIUnitWithOptions with arg. spec. 'mmm' on
. line 7119.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \ang with arg. spec. 'o>{\SplitArgument {2}{;}}m'
. on line 7134.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \num with arg. spec. 'om' on line 7142.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \numlist with arg. spec. 'o>{\SplitList {;}}m' on
. line 7150.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \numrange with arg. spec. 'omm' on line 7158.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \SIlist with arg. spec. 'o>{\SplitList {;}}mm' on
. line 7169.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \SIrange with arg. spec. 'ommm' on line 7180.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \SI with arg. spec. 'omom' on line 7191.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \sisetup with arg. spec. 'm' on line 7194.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \tablenum with arg. spec. 'om' on line 7206.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \si with arg. spec. 'om' on line 7217.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_num:w with arg. spec. 'om' on
. line 7262.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_numrange:w with arg. spec.
. 'omm' on line 7264.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_SI:w with arg. spec. 'omom' on
. line 7266.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_SIlist:w with arg. spec. 'omm'
. on line 7268.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_SIrange:w with arg. spec.
. 'ommm' on line 7270.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_si:w with arg. spec. 'om' on
. line 7271.
.................................................
\g__file_internal_ior=\read1
(/usr/local/texlive/2013/texmf-dist/tex/latex/beamer/translator/translator.sty
Package: translator 2010/06/12 ver 1.10

(/usr/local/texlive/2013/texmf-dist/tex/latex/beamer/translator/translator-lang
uage-mappings.tex))) (./workshop_paper.aux)
\openout1 = `workshop_paper.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Try loading font information for OT1+ptm on input line 45.

(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/ot1ptm.fd
File: ot1ptm.fd 2001/06/04 font definitions for OT1/ptm.
)
(/usr/local/texlive/2013/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count170
\scratchdimen=\dimen174
\scratchbox=\box59
\nofMPsegments=\count171
\nofMParguments=\count172
\everyMPshowfont=\toks28
\MPscratchCnt=\count173
\MPscratchDim=\dimen175
\MPnumerator=\count174
\makeMPintoPDFobject=\count175
\everyMPtoPDFconversion=\toks29
) (/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Info: Redefining \celsius on input line 45.
Package gensymb Info: Faking symbols for \degree and \celsius on input line 45.



Package gensymb Warning: Not defining \perthousand.

LaTeX Info: Redefining \ohm on input line 45.
Package gensymb Info: Using \Omega for \ohm on input line 45.

Package gensymb Warning: Not defining \micro.

\AtBeginShipoutBox=\box60
Package hyperref Info: Link coloring ON on input line 45.
(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count176
)
LaTeX Info: Redefining \ref on input line 45.
LaTeX Info: Redefining \pageref on input line 45.
LaTeX Info: Redefining \nameref on input line 45.

(/usr/local/texlive/2013/texmf-dist/tex/latex/beamer/translator/dicts/translato
r-basic-dictionary/translator-basic-dictionary-English.dict
Dictionary: translator-basic-dictionary, Language: English 
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/siunitx/config/siunitx-abbreviati
ons.cfg
File: siunitx-abbreviations.cfg 2013/03/11 v2.5q siunitx: Abbreviated units
)
\c__siunitx_mathsf_int=\count177
LaTeX Font Info:    Try loading font information for U+msa on input line 45.
 (/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 45.

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
\c__siunitx_mathtt_int=\count178
LaTeX Font Info:    Try loading font information for OT1+pcr on input line 71.

(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/ot1pcr.fd
File: ot1pcr.fd 2001/06/04 font definitions for OT1/pcr.
)
LaTeX Font Info:    Try loading font information for OMS+pcr on input line 71.

(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/omspcr.fd
File: omspcr.fd 
)
LaTeX Font Info:    Font shape `OMS/pcr/m/n' in size <9> not available
(Font)              Font shape `OMS/cmsy/m/n' tried instead on input line 71.
 (./abstract.tex
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <14.4> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1.
) (./motivation.tex
Underfull \hbox (badness 7116) in paragraph at lines 6--13
[]\OT1/ptm/m/n/10 Recently, con-vo-lu-tional net-works (con-vnets) have
 []

) (./related_work.tex [1{/usr/local/texlive/2013/texmf-var/fonts/map/pdftex/upd
map/pdftex.map}


]) (./contributions.tex
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1.
) (./technical_approach.tex
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <12> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 6.

<loss-architecture2.pdf, id=51, 1515.19371pt x 542.58961pt>
File: loss-architecture2.pdf Graphic file (type pdf)

<use loss-architecture2.pdf>
Package pdftex.def Info: loss-architecture2.pdf used on input line 77.
(pdftex.def)             Requested size: 231.26378pt x 82.80896pt.
 [2]
<flow_blocks12.pdf, id=80, 779.71979pt x 269.60716pt>
File: flow_blocks12.pdf Graphic file (type pdf)
 <use flow_blocks12.pdf>
Package pdftex.def Info: flow_blocks12.pdf used on input line 109.
(pdftex.def)             Requested size: 209.58255pt x 72.46579pt.
)
(./evaluation.tex
Underfull \hbox (badness 1728) in paragraph at lines 20--35
\OT1/ptm/b/n/10 Flying Chairs  \OT1/ptm/m/n/10 This syn-thetic dataset is re-al
-ized by
 []


Underfull \hbox (badness 1881) in paragraph at lines 20--35
\OT1/ptm/m/n/10 ap-ply-ing affine map-pings to pub-licly avail-able colour
 []


Underfull \hbox (badness 10000) in paragraph at lines 20--35

 []

[3 <./loss-architecture2.pdf> <./flow_blocks12.pdf>]
<./Img/000044.png, id=166, 1246.6575pt x 376.40625pt>
File: ./Img/000044.png Graphic file (type png)
 <use ./Img/000044.png>
Package pdftex.def Info: ./Img/000044.png used on input line 158.
(pdftex.def)             Requested size: 209.58255pt x 63.27602pt.

<./Img/000044_gt.png, id=167, 1246.6575pt x 376.40625pt>
File: ./Img/000044_gt.png Graphic file (type png)

<use ./Img/000044_gt.png>
Package pdftex.def Info: ./Img/000044_gt.png used on input line 159.
(pdftex.def)             Requested size: 209.58255pt x 63.27602pt.

<./Img/000044_img1_flow.png, id=168, 1246.6575pt x 376.40625pt>
File: ./Img/000044_img1_flow.png Graphic file (type png)

<use ./Img/000044_img1_flow.png>
Package pdftex.def Info: ./Img/000044_img1_flow.png used on input line 160.
(pdftex.def)             Requested size: 209.58255pt x 63.27602pt.
) (./summary.tex) (./workshop_paper.bbl
Underfull \hbox (badness 6758) in paragraph at lines 4--6
[]\OT1/ptm/m/n/9 FlowNet Caffe code (v1.0).  [][]$\OT1/pcr/m/n/9 lmb . informat
ik .
 []


Underfull \hbox (badness 10000) in paragraph at lines 41--44
[]\OT1/ptm/m/n/9 M. Jader-berg, K. Si-monyan, A. Zis-ser-man, and
 []


Underfull \hbox (badness 2088) in paragraph at lines 41--44
\OT1/ptm/m/n/9 K. Kavukcuoglu.  Spa-tial trans-former net-works.  In
 []


Underfull \hbox (badness 1043) in paragraph at lines 51--56
[]\OT1/ptm/m/n/9 N. Mayer, E. Ilg, P. Hausser, P. Fis-cher, D. Cre-mers,
 []


Underfull \hbox (badness 1043) in paragraph at lines 58--61
\OT1/ptm/m/n/9 video au-toen-coder with dif-fer-en-tiable mem-ory.  \OT1/ptm/m/
it/9 CoRR\OT1/ptm/m/n/9 ,
 []


Underfull \hbox (badness 2181) in paragraph at lines 63--67
\OT1/ptm/m/n/9 EpicFlow: Edge-preserving in-ter-po-la-tion of cor-re-spon-
 []


Underfull \hbox (badness 1648) in paragraph at lines 75--78
[]\OT1/ptm/m/n/9 D. Tran, L.D. Bour-dev, R. Fer-gus, L. Tor-re-sani, and
 []


Underfull \hbox (badness 1215) in paragraph at lines 80--83
\OT1/ptm/m/n/9 Deep-Flow: Large dis-place-ment op-ti-cal flow with deep
 []

)
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 136.
 [4 <./Img/000044.png (PNG copy)> <./Img/000044_gt.png (PNG copy)> <./Img/00004
4_img1_flow.png (PNG copy)>]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 136.
 (./workshop_paper.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 136.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 136.
Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 136.
 ) 
Here is how much of TeX's memory you used:
 16299 strings out of 493315
 314469 string characters out of 6137904
 364744 words of memory out of 5000000
 19445 multiletter control sequences out of 15000+600000
 32602 words of font info for 88 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 38i,10n,30p,468b,715s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/local/texlive/2013/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/t
exlive/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/te
xlive/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/tex
live/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texl
ive/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texliv
e/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/
2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/201
3/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2013
/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2013/t
exmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2013/tex
mf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/local/texlive/2013
/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb></usr/local/texlive/2013/texmf-d
ist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2013/texmf-dist/fonts/
type1/urw/times/utmr8a.pfb></usr/local/texlive/2013/texmf-dist/fonts/type1/urw/
times/utmri8a.pfb>
Output written on workshop_paper.pdf (4 pages, 1789923 bytes).
PDF statistics:
 242 PDF objects out of 1000 (max. 8388607)
 195 compressed objects within 2 object streams
 40 named destinations out of 1000 (max. 500000)
 26 words of extra memory for PDF output out of 10000 (max. 10000000)



==> bibref.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  22 JUL 2016 13:10
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**bibref.bib
(./bibref.bib
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.

./bibref.bib:1: LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1 @
     ARTICLE(adelson1985,
? `deeply
Type <return> to proceed, S to scroll future error messages,
R to run without stopping, Q to run quietly,
I to insert something, E to edit your file,
1 or ... or 9 to ignore the next 1 to 9 tokens of input,
H for help, X to quit.
? 
./bibref.bib:1: Emergency stop.
 ...                                              
                                                  
l.1 @
     ARTICLE(adelson1985,
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

 
Here is how much of TeX's memory you used:
 7 strings out of 493315
 259 string characters out of 6137904
 52158 words of memory out of 5000000
 3557 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 5i,0n,4p,42b,14s stack positions out of 5000i,500n,10000p,200000b,80000s
./bibref.bib:1:  ==> Fatal error occurred, no output PDF file produced!


==> evaluation.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  10 AUG 2016 16:38
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**evaluation.tex
(./evaluation.tex
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.
./evaluation.tex:1: Undefined control sequence.
l.1 \subsection
               {Datasets}
? 
./evaluation.tex:1: Emergency stop.
l.1 \subsection
               {Datasets}
End of file on the terminal!

 
Here is how much of TeX's memory you used:
 5 strings out of 493315
 138 string characters out of 6137904
 52158 words of memory out of 5000000
 3557 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 5i,0n,1p,38b,8s stack positions out of 5000i,500n,10000p,200000b,80000s
./evaluation.tex:1:  ==> Fatal error occurred, no output PDF file produced!


==> motivation.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  15 AUG 2016 12:44
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**motivation.tex
(./motivation.tex
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.

./motivation.tex:1: LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.1 V
     isual motion estimation is a core research area of computer vision.  Mo...

? 
./motivation.tex:1: Emergency stop.
 ...                                              
                                                  
l.1 V
     isual motion estimation is a core research area of computer vision.  Mo...

You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

 
Here is how much of TeX's memory you used:
 6 strings out of 493315
 271 string characters out of 6137904
 52158 words of memory out of 5000000
 3557 multiletter control sequences out of 15000+600000
 3640 words of font info for 14 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 5i,0n,4p,130b,14s stack positions out of 5000i,500n,10000p,200000b,80000s
./motivation.tex:1:  ==> Fatal error occurred, no output PDF file produced!


==> workshop_paper.log.txt <==
This is pdfTeX, Version 3.1415926-2.5-1.40.14 (TeX Live 2013) (format=pdflatex 2013.5.30)  20 AUG 2016 00:47
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**workshop_paper.tex
(./workshop_paper.tex
LaTeX2e <2011/06/27>
Babel <3.9f> and hyphenation patterns for 78 languages loaded.
(/usr/local/texlive/2013/texmf-dist/tex/latex/base/article.cls
Document Class: article 2007/10/19 v1.4h Standard LaTeX document class
(/usr/local/texlive/2013/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2007/10/19 v1.4h Standard LaTeX file (size option)
)
\c@part=\count79
\c@section=\count80
\c@subsection=\count81
\c@subsubsection=\count82
\c@paragraph=\count83
\c@subparagraph=\count84
\c@figure=\count85
\c@table=\count86
\abovecaptionskip=\skip41
\belowcaptionskip=\skip42
\bibindent=\dimen102
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\@emptytoks=\toks14
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip43

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks15
\ex@=\dimen103
))
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen104
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count87
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count88
\leftroot@=\count89
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count90
\DOTSCASE@=\count91
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box26
\strutbox@=\box27
\big@size=\dimen105
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count92
\c@MaxMatrixCols=\count93
\dotsspace@=\muskip10
\c@parentequation=\count94
\dspbrk@lvl=\count95
\tag@help=\toks16
\row@=\count96
\column@=\count97
\maxfields@=\count98
\andhelp@=\toks17
\eqnshift@=\dimen106
\alignsep@=\dimen107
\tagshift@=\dimen108
\tagwidth@=\dimen109
\totwidth@=\dimen110
\lineht@=\dimen111
\@envbody=\toks18
\multlinegap=\skip44
\multlinetaggap=\skip45
\mathdisplay@stack=\toks19
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/epsfig.sty
Package: epsfig 1999/02/16 v1.7a (e)psfig emulation (SPQR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 1999/02/16 v1.0f Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 1999/03/16 v1.13 key=value parser (DPC)
\KV@toks@=\toks20
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2009/02/05 v1.0o Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 91.

(/usr/local/texlive/2013/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count99
))
\Gin@req@height=\dimen112
\Gin@req@width=\dimen113
)
\epsfxsize=\dimen114
\epsfysize=\dimen115
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/rotating/rotating.sty
Package: rotating 2009/03/28 v2.16a rotated objects in LaTeX

(/usr/local/texlive/2013/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2001/05/26 v1.1c Standard LaTeX ifthen package (DPC)
)
\c@r@tfl@t=\count100
\rotFPtop=\skip46
\rotFPbot=\skip47
\rot@float@box=\box28
\rot@mess@toks=\toks21
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/tools/array.sty
Package: array 2008/09/09 v2.4c Tabular extension package (FMi)
\col@sep=\dimen116
\extrarowheight=\dimen117
\NC@list=\toks22
\extratabsurround=\skip48
\backup@length=\skip49
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
Package: algorithm2e 2013/01/06 v5.00 algorithms environments
\c@AlgoLine=\count101

(/usr/local/texlive/2013/texmf-dist/tex/latex/tools/xspace.sty
Package: xspace 2009/10/20 v1.13 Space after command names (DPC,MH)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/relsize/relsize.sty
Package: relsize 2013/03/29 ver 4.1
)
********************************************************
Package `algorithm2e' Release 5.0 -- january 06 2013 --
- algorithm2e-announce@lirmm.fr mailing list for announcement about releases
- algorithm2e-discussion@lirmm.fr mailing list for discussion about package
subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'
- Author: Christophe Fiorio (cfiorio@um2.fr)
********************************************************
\skiptotal=\skip50
\skiplinenumber=\skip51
\skiprule=\skip52
\skiphlne=\skip53
\skiptext=\skip54
\skiplength=\skip55
\algomargin=\skip56
\skipalgocfslide=\skip57
\algowidth=\dimen118
\inoutsize=\dimen119
\inoutindent=\dimen120
\interspacetitleruled=\dimen121
\interspacealgoruled=\dimen122
\interspacetitleboxruled=\dimen123
\algocf@inoutbox=\box29
\algocf@inputbox=\box30
\AlCapSkip=\skip58
\AlCapHSkip=\skip59
\algoskipindent=\skip60
\algocf@nlbox=\box31
\algocf@hangingbox=\box32
\algocf@untilbox=\box33
\algocf@skipuntil=\skip61
\algocf@capbox=\box34
\algoheightruledefault=\skip62
\algoheightrule=\skip63
\algotitleheightruledefault=\skip64
\algotitleheightrule=\skip65
\c@algocfline=\count102
\c@algocfproc=\count103
\c@algocf=\count104
\algocf@algoframe=\box35
\algocf@algobox=\box36
) (/usr/local/texlive/2013/texmf-dist/tex/latex/graphics/color.sty
Package: color 2005/11/14 v1.0j Standard LaTeX Color (DPC)

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 130.
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/multirow/multirow.sty
\bigstrutjot=\dimen124
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/algorithms/algorithmic.sty
Package: algorithmic 2009/08/24 v0.1 Document Style `algorithmic'
\c@ALC@unique=\count105
\c@ALC@line=\count106
\c@ALC@rem=\count107
\c@ALC@depth=\count108
\ALC@tlm=\skip66
\algorithmicindent=\skip67
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/subfigure/subfigure.sty
Package: subfigure 2002/03/15 v2.1.5 subfigure package
\subfigtopskip=\skip68
\subfigcapskip=\skip69
\subfigcaptopadj=\dimen125
\subfigbottomskip=\skip70
\subfigcapmargin=\dimen126
\subfiglabelskip=\skip71
\c@subfigure=\count109
\c@lofdepth=\count110
\c@subtable=\count111
\c@lotdepth=\count112

****************************************
* Local config file subfigure.cfg used *
****************************************
(/usr/local/texlive/2013/texmf-dist/tex/latex/subfigure/subfigure.cfg)
\subfig@top=\skip72
\subfig@bottom=\skip73
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/was/gensymb.sty
Package: gensymb 2003/07/02 v1.0 (WaS)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/tensor/tensor.sty
Package: tensor 2004/12/20 v2.1 tensor indices package (PGR)
\tnsr@Sps=\toks23
\tnsr@Sbs=\toks24
\tnsr@Spe=\toks25
\tnsr@Sbe=\toks26
\ncld@Mno=\toks27
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/times.sty
Package: times 2005/04/12 PSNFSS-v9.2a (SPQR) 
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen127
\Hy@linkcounter=\count113
\Hy@pagecounter=\count114

(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count115

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Option `breaklinks' set `true' on input line 4319.


Package hyperref Warning: Option `letterpaper' is no longer used.

Package hyperref Info: Option `colorlinks' set `true' on input line 4319.
Package hyperref Info: Option `bookmarks' set `false' on input line 4319.
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks OFF on input line 4694.
\c@Hy@tempcnt=\count116
(/usr/local/texlive/2013/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2006/04/12  ver 3.3  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen128
\Fld@menulength=\count117
\Field@Width=\dimen129
\Fld@charsize=\dimen130
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring ON on input line 6313.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count118
\c@Item=\count119
\c@Hfootnote=\count120
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count121
\c@bookmark@seq@number=\count122

(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip74
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3names.sty
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3bootstrap.sty
Package: l3bootstrap 2013/01/08 v4420 L3 Experimental bootstrap code
)
Package: l3names 2012/12/07 v4346 L3 Namespace for primitives
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/etex-pkg/etex.sty
Package: etex 1998/03/26 v2.0 eTeX basic definition package (PEB)
\et@xins=\count123
)
Package: expl3 2013/03/14 v4469 L3 Experimental code bundle wrapper

(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3basics.sty
Package: l3basics 2013/01/10 v4428 L3 Basic definitions
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3expan.sty
Package: l3expan 2013/02/03 v4458 L3 Argument expansion
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3tl.sty
Package: l3tl 2013/01/08 v4415 L3 Token lists
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3seq.sty
Package: l3seq 2013/01/12 v4434 L3 Sequences and stacks
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3int.sty
Package: l3int 2013/01/13 v4444 L3 Integers
\c_max_int=\count124
\l_tmpa_int=\count125
\l_tmpb_int=\count126
\g_tmpa_int=\count127
\g_tmpb_int=\count128
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3quark.sty
Package: l3quark 2012/11/04 v4268 L3 Quarks
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3prg.sty
Package: l3prg 2013/02/13 v4459 L3 Control structures
\g__prg_map_int=\count129
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3clist.sty
Package: l3clist 2013/01/08 v4414 L3 Comma separated lists
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3token.sty
Package: l3token 2013/01/10 v4428 L3 Experimental token manipulation
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3prop.sty
Package: l3prop 2013/01/09 v4423 L3 Property lists
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3msg.sty
Package: l3msg 2013/01/08 v4412 L3 Messages
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3file.sty
Package: l3file 2013/01/14 v4446 L3 File and I/O operations
\l_iow_line_count_int=\count130
\l__iow_target_count_int=\count131
\l__iow_current_line_int=\count132
\l__iow_current_word_int=\count133
\l__iow_current_indentation_int=\count134
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3skip.sty
Package: l3skip 2013/01/13 v4444 L3 Dimensions and skips
\c_zero_dim=\dimen131
\c_max_dim=\dimen132
\l_tmpa_dim=\dimen133
\l_tmpb_dim=\dimen134
\g_tmpa_dim=\dimen135
\g_tmpb_dim=\dimen136
\c_zero_skip=\skip75
\c_max_skip=\skip76
\l_tmpa_skip=\skip77
\l_tmpb_skip=\skip78
\g_tmpa_skip=\skip79
\g_tmpb_skip=\skip80
\c_zero_muskip=\muskip12
\c_max_muskip=\muskip13
\l_tmpa_muskip=\muskip14
\l_tmpb_muskip=\muskip15
\g_tmpa_muskip=\muskip16
\g_tmpb_muskip=\muskip17
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3keys.sty
Package: l3keys 2013/02/24 v4461 L3 Experimental key-value interfaces
\g__keyval_level_int=\count135
\l_keys_choice_int=\count136
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3fp.sty
Package: l3fp 2013/01/19 v4449 L3 Floating points
\c__fp_leading_shift_int=\count137
\c__fp_middle_shift_int=\count138
\c__fp_trailing_shift_int=\count139
\c__fp_big_leading_shift_int=\count140
\c__fp_big_middle_shift_int=\count141
\c__fp_big_trailing_shift_int=\count142
\c__fp_Bigg_leading_shift_int=\count143
\c__fp_Bigg_middle_shift_int=\count144
\c__fp_Bigg_trailing_shift_int=\count145
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3box.sty
Package: l3box 2013/01/08 v4411 L3 Experimental boxes
\c_empty_box=\box37
\l_tmpa_box=\box38
\l_tmpb_box=\box39
\g_tmpa_box=\box40
\g_tmpb_box=\box41
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3coffins.sty
Package: l3coffins 2012/09/09 v4212 L3 Coffin code layer
\l__coffin_internal_box=\box42
\l__coffin_internal_dim=\dimen137
\l__coffin_offset_x_dim=\dimen138
\l__coffin_offset_y_dim=\dimen139
\l__coffin_x_dim=\dimen140
\l__coffin_y_dim=\dimen141
\l__coffin_x_prime_dim=\dimen142
\l__coffin_y_prime_dim=\dimen143
\c_empty_coffin=\box43
\l__coffin_aligned_coffin=\box44
\l__coffin_aligned_internal_coffin=\box45
\l_tmpa_coffin=\box46
\l_tmpb_coffin=\box47
\l__coffin_display_coffin=\box48
\l__coffin_display_coord_coffin=\box49
\l__coffin_display_pole_coffin=\box50
\l__coffin_display_offset_dim=\dimen144
\l__coffin_display_x_dim=\dimen145
\l__coffin_display_y_dim=\dimen146
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3color.sty
Package: l3color 2012/08/29 v4156 L3 Experimental color support
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3luatex.sty
Package: l3luatex 2012/08/03 v4049 L3 Experimental LuaTeX-specific functions
\g__cctab_allocate_int=\count146
\g__cctab_stack_int=\count147
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3kernel/l3candidates.sty
Package: l3candidates 2013/03/14 v4468 L3 Experimental additions to l3kernel
\l__box_top_dim=\dimen147
\l__box_bottom_dim=\dimen148
\l__box_left_dim=\dimen149
\l__box_right_dim=\dimen150
\l__box_top_new_dim=\dimen151
\l__box_bottom_new_dim=\dimen152
\l__box_left_new_dim=\dimen153
\l__box_right_new_dim=\dimen154
\l__box_internal_box=\box51
\l__coffin_bounding_shift_dim=\dimen155
\l__coffin_left_corner_dim=\dimen156
\l__coffin_right_corner_dim=\dimen157
\l__coffin_bottom_corner_dim=\dimen158
\l__coffin_top_corner_dim=\dimen159
\l__coffin_scaled_total_height_dim=\dimen160
\l__coffin_scaled_width_dim=\dimen161
))
(/usr/local/texlive/2013/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
Package: xparse 2013/03/12 v4467 L3 Experimental document command parser
\l__xparse_current_arg_int=\count148
\l__xparse_m_args_int=\count149
\l__xparse_mandatory_args_int=\count150
\l__xparse_processor_int=\count151
\l__xparse_v_nesting_int=\count152
)
Package: siunitx 2013/03/11 v2.5q A comprehensive (SI) units package

(/usr/local/texlive/2013/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty
Package: l3keys2e 2013/03/12 v4467 LaTeX2e option processing using LaTeX3 keys
)
Variant \tl_if_blank:VTF already defined; not changing it on line 50
\l__siunitx_tmp_box=\box52
\l__siunitx_tmp_dim=\dimen162
\l__siunitx_tmp_int=\count153
Variant \prop_get:NVNT already defined; not changing it on line 371
Variant \prop_get:NVNF already defined; not changing it on line 372
Variant \prop_get:NVNTF already defined; not changing it on line 373
\l__siunitx_number_mantissa_length_int=\count154
\l__siunitx_number_uncert_length_int=\count155
\l__siunitx_round_int=\count156
\l__siunitx_process_decimal_int=\count157
\l__siunitx_process_uncertainty_int=\count158
\l__siunitx_process_fixed_int=\count159
\l__siunitx_process_integer_min_int=\count160
\l__siunitx_process_precision_int=\count161
\l__siunitx_group_min_int=\count162
\l__siunitx_angle_marker_box=\box53
\l__siunitx_angle_unit_box=\box54
\l__siunitx_angle_marker_dim=\dimen163
\l__siunitx_angle_unit_dim=\dimen164
\l__siunitx_unit_int=\count163
\l__siunitx_unit_denominator_int=\count164
\l__siunitx_unit_numerator_int=\count165
\l__siunitx_unit_prefix_int=\count166
\l__siunitx_unit_prefix_base_int=\count167
\l__siunitx_unit_prefix_gram_int=\count168
\l__siunitx_number_product_int=\count169
\c__siunitx_one_fill_skip=\skip81
\l__siunitx_table_unit_align_skip=\skip82
\l__siunitx_table_exponent_dim=\dimen165
\l__siunitx_table_integer_dim=\dimen166
\l__siunitx_table_mantissa_dim=\dimen167
\l__siunitx_table_marker_dim=\dimen168
\l__siunitx_table_result_dim=\dimen169
\l__siunitx_table_uncert_dim=\dimen170
\l__siunitx_table_fill_pre_dim=\dimen171
\l__siunitx_table_fill_post_dim=\dimen172
\l__siunitx_table_fill_mid_dim=\dimen173
\l__siunitx_table_pre_box=\box55
\l__siunitx_table_post_box=\box56
\l__siunitx_table_mantissa_box=\box57
\l__siunitx_table_result_box=\box58
\l__siunitx_table_number_align_skip=\skip83
\l__siunitx_table_text_align_skip=\skip84
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareBinaryPrefix with arg. spec. 'mmm' on line
. 7101.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIPostPower with arg. spec. 'mm' on line
. 7104.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIPrefix with arg. spec. 'mmm' on line
. 7107.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIPrePower with arg. spec. 'mm' on line
. 7110.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIQualifier with arg. spec. 'mm' on line
. 7113.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIUnit with arg. spec. 'O{}mm' on line
. 7116.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \DeclareSIUnitWithOptions with arg. spec. 'mmm' on
. line 7119.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \ang with arg. spec. 'o>{\SplitArgument {2}{;}}m'
. on line 7134.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \num with arg. spec. 'om' on line 7142.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \numlist with arg. spec. 'o>{\SplitList {;}}m' on
. line 7150.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \numrange with arg. spec. 'omm' on line 7158.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \SIlist with arg. spec. 'o>{\SplitList {;}}mm' on
. line 7169.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \SIrange with arg. spec. 'ommm' on line 7180.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \SI with arg. spec. 'omom' on line 7191.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \sisetup with arg. spec. 'm' on line 7194.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \tablenum with arg. spec. 'om' on line 7206.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \si with arg. spec. 'om' on line 7217.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_num:w with arg. spec. 'om' on
. line 7262.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_numrange:w with arg. spec.
. 'omm' on line 7264.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_SI:w with arg. spec. 'omom' on
. line 7266.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_SIlist:w with arg. spec. 'omm'
. on line 7268.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_SIrange:w with arg. spec.
. 'ommm' on line 7270.
.................................................
.................................................
. LaTeX info: "xparse/define-command"
. 
. Defining document command \__siunitx_bookmark_si:w with arg. spec. 'om' on
. line 7271.
.................................................
\g__file_internal_ior=\read1
(/usr/local/texlive/2013/texmf-dist/tex/latex/beamer/translator/translator.sty
Package: translator 2010/06/12 ver 1.10

(/usr/local/texlive/2013/texmf-dist/tex/latex/beamer/translator/translator-lang
uage-mappings.tex))) (./workshop_paper.aux)
\openout1 = `workshop_paper.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 45.
LaTeX Font Info:    ... okay on input line 45.
LaTeX Font Info:    Try loading font information for OT1+ptm on input line 45.

(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/ot1ptm.fd
File: ot1ptm.fd 2001/06/04 font definitions for OT1/ptm.
)
(/usr/local/texlive/2013/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count170
\scratchdimen=\dimen174
\scratchbox=\box59
\nofMPsegments=\count171
\nofMParguments=\count172
\everyMPshowfont=\toks28
\MPscratchCnt=\count173
\MPscratchDim=\dimen175
\MPnumerator=\count174
\makeMPintoPDFobject=\count175
\everyMPtoPDFconversion=\toks29
) (/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2013/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2013/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
LaTeX Info: Redefining \celsius on input line 45.
Package gensymb Info: Faking symbols for \degree and \celsius on input line 45.



Package gensymb Warning: Not defining \perthousand.

LaTeX Info: Redefining \ohm on input line 45.
Package gensymb Info: Using \Omega for \ohm on input line 45.

Package gensymb Warning: Not defining \micro.

\AtBeginShipoutBox=\box60
Package hyperref Info: Link coloring ON on input line 45.
(/usr/local/texlive/2013/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/local/texlive/2013/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count176
)
LaTeX Info: Redefining \ref on input line 45.
LaTeX Info: Redefining \pageref on input line 45.
LaTeX Info: Redefining \nameref on input line 45.

(/usr/local/texlive/2013/texmf-dist/tex/latex/beamer/translator/dicts/translato
r-basic-dictionary/translator-basic-dictionary-English.dict
Dictionary: translator-basic-dictionary, Language: English 
)
(/usr/local/texlive/2013/texmf-dist/tex/latex/siunitx/config/siunitx-abbreviati
ons.cfg
File: siunitx-abbreviations.cfg 2013/03/11 v2.5q siunitx: Abbreviated units
)
\c__siunitx_mathsf_int=\count177
LaTeX Font Info:    Try loading font information for U+msa on input line 45.
 (/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 45.

(/usr/local/texlive/2013/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
\c__siunitx_mathtt_int=\count178
LaTeX Font Info:    Try loading font information for OT1+pcr on input line 71.

(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/ot1pcr.fd
File: ot1pcr.fd 2001/06/04 font definitions for OT1/pcr.
)
LaTeX Font Info:    Try loading font information for OMS+pcr on input line 71.

(/usr/local/texlive/2013/texmf-dist/tex/latex/psnfss/omspcr.fd
File: omspcr.fd 
)
LaTeX Font Info:    Font shape `OMS/pcr/m/n' in size <9> not available
(Font)              Font shape `OMS/cmsy/m/n' tried instead on input line 71.
 (./abstract.tex
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <14.4> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1.
) (./motivation.tex
Underfull \hbox (badness 7116) in paragraph at lines 6--13
[]\OT1/ptm/m/n/10 Recently, con-vo-lu-tional net-works (con-vnets) have
 []

) (./related_work.tex [1{/usr/local/texlive/2013/texmf-var/fonts/map/pdftex/upd
map/pdftex.map}


]) (./contributions.tex
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1.
) (./technical_approach.tex
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <12> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 6.

<loss-architecture2.pdf, id=51, 1515.19371pt x 542.58961pt>
File: loss-architecture2.pdf Graphic file (type pdf)

<use loss-architecture2.pdf>
Package pdftex.def Info: loss-architecture2.pdf used on input line 77.
(pdftex.def)             Requested size: 231.26378pt x 82.80896pt.
 [2]
<flow_blocks12.pdf, id=80, 779.71979pt x 269.60716pt>
File: flow_blocks12.pdf Graphic file (type pdf)
 <use flow_blocks12.pdf>
Package pdftex.def Info: flow_blocks12.pdf used on input line 109.
(pdftex.def)             Requested size: 209.58255pt x 72.46579pt.
)
(./evaluation.tex
Underfull \hbox (badness 1728) in paragraph at lines 20--35
\OT1/ptm/b/n/10 Flying Chairs  \OT1/ptm/m/n/10 This syn-thetic dataset is re-al
-ized by
 []


Underfull \hbox (badness 1881) in paragraph at lines 20--35
\OT1/ptm/m/n/10 ap-ply-ing affine map-pings to pub-licly avail-able colour
 []


Underfull \hbox (badness 10000) in paragraph at lines 20--35

 []

[3 <./loss-architecture2.pdf> <./flow_blocks12.pdf>]
<./Img/000044.png, id=166, 1246.6575pt x 376.40625pt>
File: ./Img/000044.png Graphic file (type png)
 <use ./Img/000044.png>
Package pdftex.def Info: ./Img/000044.png used on input line 158.
(pdftex.def)             Requested size: 209.58255pt x 63.27602pt.

<./Img/000044_gt.png, id=167, 1246.6575pt x 376.40625pt>
File: ./Img/000044_gt.png Graphic file (type png)

<use ./Img/000044_gt.png>
Package pdftex.def Info: ./Img/000044_gt.png used on input line 159.
(pdftex.def)             Requested size: 209.58255pt x 63.27602pt.

<./Img/000044_img1_flow.png, id=168, 1246.6575pt x 376.40625pt>
File: ./Img/000044_img1_flow.png Graphic file (type png)

<use ./Img/000044_img1_flow.png>
Package pdftex.def Info: ./Img/000044_img1_flow.png used on input line 160.
(pdftex.def)             Requested size: 209.58255pt x 63.27602pt.
) (./summary.tex) (./workshop_paper.bbl
Underfull \hbox (badness 6758) in paragraph at lines 4--6
[]\OT1/ptm/m/n/9 FlowNet Caffe code (v1.0).  [][]$\OT1/pcr/m/n/9 lmb . informat
ik .
 []


Underfull \hbox (badness 10000) in paragraph at lines 41--44
[]\OT1/ptm/m/n/9 M. Jader-berg, K. Si-monyan, A. Zis-ser-man, and
 []


Underfull \hbox (badness 2088) in paragraph at lines 41--44
\OT1/ptm/m/n/9 K. Kavukcuoglu.  Spa-tial trans-former net-works.  In
 []


Underfull \hbox (badness 1043) in paragraph at lines 51--56
[]\OT1/ptm/m/n/9 N. Mayer, E. Ilg, P. Hausser, P. Fis-cher, D. Cre-mers,
 []


Underfull \hbox (badness 1043) in paragraph at lines 58--61
\OT1/ptm/m/n/9 video au-toen-coder with dif-fer-en-tiable mem-ory.  \OT1/ptm/m/
it/9 CoRR\OT1/ptm/m/n/9 ,
 []


Underfull \hbox (badness 2181) in paragraph at lines 63--67
\OT1/ptm/m/n/9 EpicFlow: Edge-preserving in-ter-po-la-tion of cor-re-spon-
 []


Underfull \hbox (badness 1648) in paragraph at lines 75--78
[]\OT1/ptm/m/n/9 D. Tran, L.D. Bour-dev, R. Fer-gus, L. Tor-re-sani, and
 []


Underfull \hbox (badness 1215) in paragraph at lines 80--83
\OT1/ptm/m/n/9 Deep-Flow: Large dis-place-ment op-ti-cal flow with deep
 []

)
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 136.
 [4 <./Img/000044.png (PNG copy)> <./Img/000044_gt.png (PNG copy)> <./Img/00004
4_img1_flow.png (PNG copy)>]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 136.
 (./workshop_paper.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 136.
Package atveryend Info: Empty hook `AtEndAfterFileList' on input line 136.
Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 136.
 ) 
Here is how much of TeX's memory you used:
 16299 strings out of 493315
 314469 string characters out of 6137904
 364744 words of memory out of 5000000
 19445 multiletter control sequences out of 15000+600000
 32602 words of font info for 88 fonts, out of 8000000 for 9000
 957 hyphenation exceptions out of 8191
 38i,10n,30p,468b,715s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/local/texlive/2013/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/t
exlive/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/te
xlive/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/tex
live/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texl
ive/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texliv
e/2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/
2013/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/201
3/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2013
/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2013/t
exmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2013/tex
mf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/local/texlive/2013
/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb></usr/local/texlive/2013/texmf-d
ist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2013/texmf-dist/fonts/
type1/urw/times/utmr8a.pfb></usr/local/texlive/2013/texmf-dist/fonts/type1/urw/
times/utmri8a.pfb>
Output written on workshop_paper.pdf (4 pages, 1789923 bytes).
PDF statistics:
 242 PDF objects out of 1000 (max. 8388607)
 195 compressed objects within 2 object streams
 40 named destinations out of 1000 (max. 500000)
 26 words of extra memory for PDF output out of 10000 (max. 10000000)


